HERO'S JOURNEY: Testing Complex Rule Induction with Text Games

We introduce HERO'S JOURNEY, a benchmark for rule induction in goal-directed episodic tasks, where agents must infer hidden rules from demonstrations and act on them through multi-step execution. HERO'S JOURNEY covers eight tasks across attribute and procedural induction families, each with four structural rule forms, controllable lexical grounding, and identifiability conditions. Evaluating state-of-the-art LLMs, we find that models show evidence of rule induction, but the ability is limited and uneven across tasks. Meanwhile, process execution adds an execution bottleneck for models, whereas surface semantics has minimal effect. Induction-specific steering methods improve performance on attribute tasks but show no reliable gains on procedural tasks, suggesting the gap in procedural induction remains an open challenge.

==> prompts/QA_attr.txt <==
You are studying demonstration episodes from an adventure game. Your task is to \
analyze the patterns in the demonstrations and answer questions about the underlying rules.

Each demonstration shows an entity's attributes and the complete sequence of actions \
taken to achieve it. Study these carefully to identify what determines which item/action \
each entity needs.

{demonstrations}

Based on the demonstration episodes above, answer the following:

Entity: {entity_card}
What item must be bought to defeat {entity_name}?

Respond with ONLY the JSON object below — no other text, no markdown:
{{"item": "<item_name>", "reasoning": "<brief reasoning>"}}

The "item" field must appear first.

==> prompts/QA_proc.txt <==
You are studying demonstration episodes from an adventure game. Your task is to \
analyze the patterns in the demonstrations and answer questions about the underlying rules.

Each demonstration shows an entity's attributes and the complete sequence of actions \
taken to achieve it. Study these carefully to identify what determines which item/action.

{demonstrations}

The base action sequence for this task type is:
  go [weapon shop] → buy [weapon] → go [entity location] → defeat [entity]

Some entities require one or more extra steps inserted into this sequence. \
The rules text does not show the extra step — you must infer it from the demonstrations.

Entity: {entity_card}
Based on the demonstrations, what extra step(s) must be performed for {entity_name}?

Respond with ONLY the JSON object below — no other text, no markdown:
{{"action": "perform|drink|none", "argument": "<ritual_or_potion_name_or_none>", \
"ordering": "before_buy|after_buy|none", "count": <integer, 0 if none>, \
"reasoning": "<brief reasoning>"}}

The "action" field must appear first.

==> prompts/ace_deduplication.txt <==
Below is a strategy playbook. Identify any bullets that are semantically redundant (same advice worded differently). For each redundant group, keep the most informative one and remove the rest.

Playbook:
---
{playbook_text}
---

Output ONLY valid JSON:
{{"remove_ids": ["b002", "b005"]}}
If nothing is redundant, output: {{"remove_ids": []}}

==> prompts/ace_reflector.txt <==
You are analyzing a failed episode trace to improve a strategy playbook for rule induction tasks.

The agent must infer a hidden rule from source demonstrations and apply it to a novel entity. Study the failure and extract lessons about HOW to reason about the rule — not what the specific answer is.

Current playbook (may be empty):
---
{playbook_text}
---

Failed episode trace:
---
{trace_text}
---

Extract induction strategies from this failure. Focus on reasoning patterns (e.g. "compare entities across both attribute dimensions systematically"), not task-specific answers.

Output ONLY valid JSON:
{{
  "new_bullets": ["strategy 1", "strategy 2"],
  "helpful_ids": ["b001"],
  "harmful_ids": ["b003"]
}}
Empty lists are fine."""

==> prompts/ground_truth.txt <==
A-add: 
"Both attributes affect the item, and their effects are consistent and separable. "
"Changing attribute-1 (class) while keeping attribute-2 (role) fixed always shifts "
"the item by the same amount on an ordering of items, regardless of which role value "
"is held fixed. Likewise, changing role while keeping class fixed always produces the "
"same shift regardless of class. "
"The item can be read off as: the item you would get for that class with a 'neutral' "
"role, shifted up or down according to the role's consistent contribution. "
"In short: both attributes contribute independently, and the contribution of each "
"attribute value is the same no matter what the other attribute is."

A-comp:
"Each attribute independently controls a completely separate observable property of "
"the item. Varying attribute-1 (class) changes one property of the item while the "
"other property stays the same. Varying attribute-2 (role) changes the other property "
"while the first stays the same. "
"The required item is the one that simultaneously matches the property determined by "
"class and the property determined by role. "
"Neither attribute has any influence over the dimension controlled by the other."

A-cond: 
"The effect of attribute-2 (role) on the item depends entirely on which attribute-1 "
"(class) value is present. For some class values, changing role causes one observable "
"property of the item to vary while another property stays fixed. For other class "
"values, changing role causes the opposite: the previously fixed property varies and "
"the previously varying property becomes fixed. "
"In other words, class determines which dimension of the item role controls."

A-over:
"Attribute-1 (class) determines a distinct default item for each entity. "
"However, one specific value of attribute-2 (role) breaks this pattern entirely: "
"whenever that role value appears, the item is always the same single item for every "
"entity regardless of class. "
"All other role values leave the class-determined item intact. "
"A model that only looks at non-override role demos will see a clean class→item mapping; "
"the override is only visible when that one role value appears."

P-add:
"Both the entity's class and role independently contribute a fixed number of "
"ritual performances to a shared total count. The class determines the base "
"number of performances, and the role adds a modifier. The total number of "
"times the ritual must be performed before buying the weapon equals "
"base(class) + modifier(role). "
"Changing either attribute shifts the count by its independent contribution, "
"regardless of the other attribute's value."

P-comp:
"Each attribute independently controls a separate dimension of the required "
"process. The entity's class determines the action type of the extra step "
"(perform a ritual or drink a potion). The entity's role determines when "
"that step occurs relative to buying the weapon (before or after). "
"Neither attribute influences the dimension controlled by the other."

P-cond:
"The entity's class determines which dimension of the required extra step the role "
"controls. For classes in regime 0, role determines the action type (whether to perform "
"a ritual or drink a potion) while the ordering relative to buying the weapon is fixed. "
"For classes in regime 1, role determines the ordering (before or after buying the weapon) "
"while the action type is fixed. "
"Neither attribute can be understood in isolation — the class must first be identified as "
"belonging to one of two regimes to know what role governs."

P-over:
"Each entity's class determines a default extra step (perform or drink, and its ordering "
"relative to buying the weapon). However, one specific role value always overrides this "
"default: whenever that role appears, the extra step is always the same fixed process "
"regardless of the entity's class. "
"All other role values leave the class-determined process intact. "
"A model that observes only non-override role demos will see a clean class→process mapping; "
"the override is only visible when that one role value appears."

==> prompts/hr_hypothesis.txt <==
Before acting, reason systematically about the hidden rule using the source demonstrations above.

Step 1 — Generate hypotheses: propose {num_hypotheses} distinct candidate rules explaining how different goals are achieved. Consider different structural possibilities for how the attributes might combine. Note that not all goals show a uniform pattern.

Step 2 — Verify each: check whether each candidate correctly predicts the item for every demonstration entity. Mark each as consistent or inconsistent.

Step 3 — Select: choose the best-supported hypothesis.

Output your selected hypothesis, then proceed to act:
Selected hypothesis: [rule]
Confidence: [high/medium/low]
Key evidence: [which demos support it]

==> prompts/idea_abduction.txt <==
A hidden rule determines how to achieve different goals. Before acting, study the source demonstrations above and form an initial hypothesis. Note that not all goals show a uniform pattern so try to find out those that do show any patterns.

Abduction — form a hypothesis:
Hypothesis: [your best guess at the hidden rule]
Plan: [your step-by-step action plan based on this hypothesis]

==> prompts/idea_induction.txt <==
Your attempt to defeat the entity failed, which means your action sequence was wrong.

Your previous hypothesis: {hypothesis}
Your previous plan: {plan}

Recent observations:
{observations}

Revise your hypothesis using this new evidence, then update your plan.

Hypothesis: [revised rule hypothesis]
Plan: [updated action plan]

==> prompts/main_task_prompt.txt <==
You are playing an adventure game. The world contains various entities — some of which \
you will encounter in demonstration episodes below, others in the task you must solve.

Available actions:
  go [location]       — travel to a location
  buy [object]        — purchase an item at the current location
  get [object]        — pick up a free item at the current location
  defeat [enemy]      — defeat an enemy (requires being at their location)
  rescue [npc]        — rescue an NPC (requires being at their location)
  perform [ritual]    — perform a ritual
  drink [potion]      — drink a potion
  check_inventory     — list your current items
  check_location      — show your current location

Rules:
- You can only perform ONE action at a time.
- Structure each action as {"action": "<name>", "argument": "<value>", "reasoning": "<brief reason>"}.
- The rules shown for your task may not be complete — some requirements must be inferred \
from the demonstration episodes.
- Study the demonstration episodes carefully.

Output your response as a JSON object with this exact structure:
{
  "action": "<action_name>",
  "argument": "<argument_value>",
  "reasoning": "<your_reasoning>"
}\n\nExample: To go to the market, output:
{
  "action": "go",
  "argument": "market",
  "reasoning": "I need to go to the market to buy a sword."
}Output ONLY the JSON object, nothing else.


{demonstrations}

{steering_message}

{current_task}

==> prompts/react.txt <==
Before each action, think about your current hypothesis about the hidden rule.

You can reason about the following aspeacts:
  Hypothesis: [your current best guess at the mapping rule]
  Evidence: [which demonstration examples support this]
  Action rationale: [why this action follows from your hypothesis]

Think:                                  
    Hypothesis: Item size = base(class) + modifier(role). From demos,                                                                              
      Ancient+Warrior→GreatSword, Ancient+Scout→Dagger. Dragon is Ancient+Guardian,                                                                
      so I expect a heavy weapon.             
    Evidence: Two source demos both confirm class drives the base item; role shifts size.                                                          
    Action rationale: Go to the market to buy before facing the Dragon.                                                                                                
  Act: {"action": "go", "argument": "market"}                                                                                                      
  Obs: You arrive at the market. Available items: Dagger, Sword, GreatSword.                                                                       
                                                                                                                                                   
  Think:                                                                                                                                           
    Hypothesis: Ancient+Guardian should map to GreatSword (heaviest base + Guardian modifier).                                                     
    Evidence: Ancient+Warrior→GreatSword used a large weapon; Guardian > Warrior in rank.                                                          
    Action rationale: Buy GreatSword as my best hypothesis for Dragon's required item.
                                                                                                                                                   
  Act: {"action": "buy", "argument": "GreatSword"}                                                                                                 
  Obs: You purchase the GreatSword.                                                                                                                                                                                                                                            
  Think:                                                                                                                                           
    Hypothesis: Confirmed purchase. Now go defeat the Dragon.                                                                                      
    Evidence: N/A — action is navigation.     
    Action rationale: Dragon is at the Volcano; travel there now.
                                          
  Act: {"action": "go", "argument": "volcano"}                                                                                                     
  Obs: You arrive at the volcano. The Dragon awaits.                                                                                               
                                                                                                                                                   
  Think:                                                                                                                                           
    Hypothesis: I have the correct item (GreatSword). Ready to defeat Dragon.
    Evidence: Item matches predicted rule output.                                                                                                  
    Action rationale: Attempt defeat.         
                                          
  Act: {"action": "defeat", "argument": "Dragon"}                                                                                                  
  Obs: You defeat the Dragon. Task complete.                                                                                                

==> prompts/rule_score_llm_judge.txt <==
You are evaluating whether a model correctly understood a generalization rule \
from demonstration episodes — specifically, the rule that determines what extra step \
(if any) each entity must perform, and when.

Important context: the model only observed action names and argument names in the \
demos — it did not see internal rule representations. A correct explanation should \
state a general rule that could predict the extra step for any new entity — \
not merely enumerate specific instances seen in the demonstrations.

The correct rule is:
---
{correct_rule}
---

The model's explanation:
---
{model_explanation}
---

Score the explanation on three dimensions:

**rule_score** — Did the model correctly describe the mapping structure connecting inputs to outputs?
  2: Correctly captures the relational structure (e.g., additive count, independent dimensions,
     conditional regime selection, or override exception), even if using different words
  1: Gets the direction right but misses an important aspect (e.g., says "both attributes matter"
     but misdescribes how they interact)
  0: Wrong structural claim


Examples of good vs. weak answers:

  Good (score = 2):
    "The class determines the type of extra step — warrior entities perform a ritual while
    mage entities drink a potion. The role independently determines the timing — scout role
    means the step happens before buying the weapon, guard role means after. The two
    attributes operate on separate dimensions and do not interact."

  Weak on rule_score (score 1):
    "Both the entity's class and role affect what must be done before defeating the entity,
    but I'm not sure exactly how they interact."

  Wrong (all scores = 0):
    "Each entity needs a specific weapon based on its class."

Do NOT penalize for different wording or for using concrete demo values as examples, \
as long as the general rule is also stated. DO penalize for wrong structure, missing \
output dimensions, or instance-only descriptions.

Respond with ONLY the JSON object below — no other text, no markdown:
{{
  "rule_score": 0|1|2,
  "reasoning": "<two or three sentences covering all four dimensions>"
}}

==> prompts/rule_verbalization.txt <==
{demonstrations}

Based only on the demonstration episodes above, describe the general rule that \
determines which item each entity needs.

Your explanation should address three things:

1. **Inputs (X)**: Which attributes of the entities determine the item, \
and what role each one plays.
2. **Output (Y)**: What the required item consists of — describe which observable \
properties of the item vary across entities.
3. **Rule structure (g)**: How the input attributes map to the output item — \
precise enough that someone who had not seen any demonstrations could use it \
to predict the correct item for a new entity.

Respond with ONLY the JSON object below — no other text, no markdown:
{{"explanation": "<your description of the rule, covering X, Y, and g>"}}
